An Adaptive Markov Random Field for Structured Compressive Sensing

Exploiting intrinsic structures in sparse signals underpins the recent progress in compressive sensing (CS). The key for exploiting such structures is to achieve two desirable properties: generality (\ie, the ability to fit a wide range of signals with diverse structures) and adaptability (\ie, being adaptive to a specific signal). Most existing approaches, however, often only achieve one of these two properties. In this study, we propose a novel adaptive Markov random field sparsity prior for CS, which not only is able to capture a broad range of sparsity structures, but also can adapt to each sparse signal through refining the parameters of the sparsity prior with respect to the compressed measurements. To maximize the adaptability, we also propose a new sparse signal estimation where the sparse signals, support, noise and signal parameter estimation are unified into a variational optimization problem, which can be effectively solved with an alternative minimization scheme. Extensive experiments on three real-world datasets demonstrate the effectiveness of the proposed method in recovery accuracy, noise tolerance, and runtime.

==> Figure/Result_figures/FC_PCA/Noise_1/Comp_205/CVS_noise1_comp1.dat <==
19.691,37.842,20.664,31.271,38.321,38.184,40.841,40.548,40.344
23.054,40.747,23.696,38.243,39.581,41.967,41.307,41.801,40.145
19.955,38.102,20.65,30.806,36.658,39.979,39.431,39.325,39.123
19.348,38.403,20.3,32.945,38.117,39.456,39.108,40.826,30.124
20.14,38.099,20.86,33.671,34.11,38.634,39.367,40.869,29.392
19.941,37.97,20.56,34.128,32.089,38.694,39.586,40.535,36.594
19.815,36.826,20.392,34.97,34.351,39.139,38.631,40.062,27
18.509,36.435,19.332,31.008,37.676,38.088,37.878,37.619,35.766
19.212,36.421,19.884,30.295,35.297,38.104,39.005,39.619,36.96
21.573,39.951,22.588,32.005,39.106,41.039,40.526,42.34,34.832


==> Figure/Result_figures/FC_PCA/Noise_1/Comp_256/CVS_noise1_comp2.dat <==
20.619,38.186,21.832,31.284,42.32,41.281,40.444,39.911,38.13
23.758,41.748,24.954,38.249,40.617,43.339,42.802,44.694,40.636
20.73,40.755,22.003,30.9,37.147,42.337,40.778,43.768,41.095
20.251,39.562,21.648,32.996,39.28,41.422,40.474,40.427,40.221
20.932,38.49,22.395,33.769,41.469,41.195,40.091,40.345,30.9
20.681,39.158,22.066,34.148,40.829,41.48,40.37,42.22,43.751
20.726,37.338,21.963,34.974,38.661,41.517,39.299,41.898,29.461
19.34,37.431,20.597,30.954,40.597,40.498,38.207,39.643,38.434
20.008,37.927,21.513,30.251,40.056,40.613,39.386,41.24,40.504
22.364,40.445,23.595,31.903,40.414,43.054,42.143,42.416,39.362


==> Figure/Result_figures/FC_PCA/Noise_1/Comp_308/CVS_noise1_comp3.dat <==
30.086,30.853,19.811,30.138,31.954,23.967,23.949,28.945,23.754,24.944,30.904
32.329,32.869,26.689,31.399,28.25,27.469,26.404,31.426,29.655,22.819,32.892
30.803,32.25,19.357,28.09,31.338,24.463,24.772,29.569,31.674,25.158,30.702
30.376,32.112,21.503,29.581,27.653,23.852,25.234,29.676,31.471,25.964,31.048
28.969,30.632,22.167,28.14,30.51,23.118,23.351,28.22,21.253,22.402,30.238
29.995,31.494,22.813,31.888,28.842,24.674,23.242,28.981,30.331,22.756,31.215
29.657,31.476,23.565,27.761,30.337,22.798,26.257,28.452,18.401,23.432,30.78
28.192,30.019,19.524,26.108,25.791,24.782,23.391,28.589,28.158,25.173,30.368
28.604,30.122,18.838,31.545,28.699,22.431,22.624,28.564,29.591,20.24,30.653
31.684,32.106,20.432,32.207,29.143,22.643,24.13,29.837,27.314,24.19,32.512


==> Figure/Result_figures/FC_PCA/Noise_1/Comp_308/CVS_noise_ordered1_comp3.dat <==
30.086,30.853,19.811,30.138,31.954,20.558,24.944,23.967,23.949,28.945,23.754,32.137
32.329,32.869,26.689,31.399,28.25,26.471,22.819,27.469,26.404,31.426,29.655,34.154
30.803,32.25,19.357,28.09,31.338,24.037,25.158,24.463,24.772,29.569,31.674,33.237
30.376,32.112,21.503,29.581,27.653,21.923,25.964,23.852,25.234,29.676,31.471,33.087
28.969,30.632,22.167,28.14,30.51,20.117,22.402,23.118,23.351,28.22,21.253,31.384
29.995,31.494,22.813,31.888,28.842,20.693,22.756,24.674,23.242,28.981,30.331,32.43
29.657,31.476,23.565,27.761,30.337,22.61,23.432,22.798,26.257,28.452,18.401,32.491
28.192,30.019,19.524,26.108,25.791,20.522,25.173,24.782,23.391,28.589,28.158,31.45
28.604,30.122,18.838,31.545,28.699,20.807,20.24,22.431,22.624,28.564,29.591,31.795
31.684,32.106,20.432,32.207,29.143,23.896,24.19,22.643,24.13,29.837,27.314,33.01


==> Figure/Result_figures/FC_PCA/Noise_1/Comp_359/CVS_noise1_comp4.dat <==
21.744,40.241,25.292,31.444,44.145,43.554,41.818,42.361,38.84
24.91,43.267,26.994,38.253,42.505,45.102,45.506,45.726,46.348
22.067,41.712,24.459,30.87,43.394,44.562,43.051,44.798,44.782
21.348,41.778,23.668,33.031,38.811,43.44,40.992,43.564,44.886
22.081,41.97,24.972,33.732,42.797,43.922,42.808,44.142,32.362
21.744,41.397,23.095,34.335,42.037,43.644,42.469,44.315,42.997
21.915,41.441,23.191,35.043,42.032,42.676,42.763,43.24,30.419
20.507,41.252,23.002,31.033,39.234,42.466,41.418,43.736,42.945
21.63,42.218,24.469,30.383,40.611,43.049,41.262,44.18,40.774
23.621,43.105,25.256,31.948,40.516,45.476,44.169,45.127,39.295


==> Figure/Result_figures/FC_PCA/Noise_1/Comp_410/CVS_noise1_comp5.dat <==
22.993,41.8,28.272,31.421,43.945,43.375,42.705,42.643,38.764
26.385,45.023,30.786,38.295,44.372,46.493,45.675,46.235,41.12
24.174,42.85,25.739,30.9,43.527,44.46,42.304,45.289,42.7
23.912,41.172,27.779,33.158,41.135,43.575,43.042,44.426,42.905
24.544,43.473,27.696,33.844,43.076,45.563,42.592,45.102,33.627
23.369,43.393,29.567,34.312,42.464,44.696,43.249,45.375,42.618
23.311,42.366,24.157,35.105,42.7,44.307,42.851,44.73,30.939
22.312,42.271,24.654,31.114,39.014,44.11,43.243,43.835,41.552
24.068,41.654,25.317,30.435,40.487,43.844,41.73,44.206,44.246
25.857,43.709,28.094,32.069,40.366,44.565,44.005,44.866,39.655


==> Figure/Result_figures/HW/Noise_1/Comp_157/CVS_noise1_comp1.dat <==
11.888,14.875,13.326,15.546,15.101,17.008,14.487,14.704,13.463,14.455,15.335
37.905,26.058,17.092,45.131,25.01,18.974,47.678,48.848,17.237,19.447,50.096
12.03,16.2,14.074,15.982,18.893,16.847,15.678,15.759,14.372,12.932,16.071
12.491,17.968,14.23,18.195,25.298,17.184,22.219,41.838,14.659,14.13,43.669
10.66,14.984,12.8,16.137,16.247,16.63,14.262,15.269,13.09,12.269,15.88
14.058,16.55,15.481,17.57,17.359,17.417,23.577,17.026,15.711,14.918,17.452
12.599,16.356,14.47,16.589,15.86,17.344,13.949,15.76,14.63,11.938,17.04
13.175,16.282,14.384,19.097,17.398,17.51,30.64,20.221,14.614,14.622,16.278
9.5334,13.057,12.079,14.677,16.608,15.263,12.664,12.571,12.315,12.132,12.808
10.933,12.696,12.73,14.116,13.951,16.119,12.991,12.34,12.922,4.5237,12.398


==> Figure/Result_figures/HW/Noise_1/Comp_157/CVS_noise_ordered1_comp1.dat <==
11.888,14.875,13.326,15.546,15.101,14.455,13.463,17.008,14.487,14.704,15.335
37.905,26.058,17.092,45.131,25.01,19.447,17.237,18.974,47.678,48.848,50.096
12.03,16.2,14.074,15.982,18.893,12.932,14.372,16.847,15.678,15.759,16.071
12.491,17.968,14.23,18.195,25.298,14.13,14.659,17.184,22.219,41.838,43.669
10.66,14.984,12.8,16.137,16.247,12.269,13.09,16.63,14.262,15.269,15.88
14.058,16.55,15.481,17.57,17.359,14.918,15.711,17.417,23.577,17.026,17.452
12.599,16.356,14.47,16.589,15.86,11.938,14.63,17.344,13.949,15.76,17.04
13.175,16.282,14.384,19.097,17.398,14.622,14.614,17.51,30.64,20.221,16.278
9.5334,13.057,12.079,14.677,16.608,12.132,12.315,15.263,12.664,12.571,12.808
10.933,12.696,12.73,14.116,13.951,4.5237,12.922,16.119,12.991,12.34,12.398


==> Figure/Result_figures/HW/Noise_1/Comp_236/CVS_noise1_comp3.dat <==
12.49,18.404,13.308,21.965,30.266,13.702,20.508,41.698,17.053,41.325,42.22
40.57,47.758,17.051,50.308,46.795,17.237,19.625,46.242,49.607,47.234,53.293
36.523,29.572,14.224,31.5,39.371,14.372,17.787,24.931,41.336,42.673,44.355
37.161,40.065,14.432,39.72,39.181,14.659,18.162,44.663,41.183,44.242,46.452
12.993,16.144,13.012,32.936,27.617,13.09,17.856,42.421,15.628,43.738,43.556
37.476,43.816,15.51,40.058,44.14,15.711,18.177,25.955,42.488,43.953,44.418
34.006,22.878,14.535,26.878,23.596,14.63,20.682,43.356,18.728,42.9,45.561
37.652,41.302,14.56,42.212,40.186,14.614,19.01,44.318,41.723,43.382,46.506
12.244,19.831,12.255,22.395,22.855,12.782,18.008,40.481,12.534,40.209,32.925
31.972,27.782,12.586,30.989,31.137,13.417,17.996,40.814,38.671,40.63,42.682


==> Figure/Result_figures/HW/Noise_1/Comp_236/CVS_noise_ordered1_comp3.dat <==
12.49,18.404,13.308,21.965,30.266,40.361,17.053,13.702,20.508,41.698,42.22
40.57,47.758,17.051,50.308,46.795,46.009,49.607,17.237,19.625,46.242,53.293
36.523,29.572,14.224,31.5,39.371,42.762,41.336,14.372,17.787,24.931,44.355
37.161,40.065,14.432,39.72,39.181,44.636,41.183,14.659,18.162,44.663,46.452
12.993,16.144,13.012,32.936,27.617,31.513,15.628,13.09,17.856,42.421,43.556
37.476,43.816,15.51,40.058,44.14,44.077,42.488,15.711,18.177,25.955,44.418
34.006,22.878,14.535,26.878,23.596,42.302,18.728,14.63,20.682,43.356,45.561
37.652,41.302,14.56,42.212,40.186,43.405,41.723,14.614,19.01,44.318,46.506
12.244,19.831,12.255,22.395,22.855,35.855,12.534,12.782,18.008,40.481,32.925
31.972,27.782,12.586,30.989,31.137,34.91,38.671,13.417,17.996,40.814,42.682


==> Figure/Result_figures/HW/Noise_1/Comp_313/CVS_noise1_comp5.dat <==
36.934,40.399,13.344,38.834,40.671,23.427,43.84,39.209,14.226,39.808,44.465
47.43,51.552,17.132,52.876,48.059,20.47,48.794,46.401,17.237,53.824,54.275
37.427,45.046,14.319,41.846,48.74,19.343,26.879,40.021,14.372,42.929,49.016
39.15,44.121,14.492,42.911,49.057,20.788,45.308,40.741,14.659,42.797,47.199
36.929,43.556,13.014,41.964,47.063,19.543,44.586,39.624,13.441,44.634,49.436
40.195,48.225,15.627,46.258,48.355,18.657,29.496,42.64,15.711,46.616,49.538
38.882,42.606,14.534,43.001,36.05,22.45,46.852,42.528,15.235,43.617,47.604
39.04,44.768,14.568,44.387,43.842,21.454,44.543,41.507,14.704,44.049,48.418
36.086,39.985,12.253,39.957,33.316,20.898,43.211,39.981,13.15,43.319,34.87
35.562,41.428,12.819,41.364,40.648,20.511,43.164,38.373,13.426,43.087,47.351


==> Figure/Result_figures/HW/Noise_1/Comp_313/CVS_noise_ordered1_comp5.dat <==
36.934,40.399,13.344,38.834,40.671,39.808,14.226,23.427,43.84,39.209,44.465
47.43,51.552,17.132,52.876,48.059,53.824,17.237,20.47,48.794,46.401,54.275
37.427,45.046,14.319,41.846,48.74,42.929,14.372,19.343,26.879,40.021,49.016
39.15,44.121,14.492,42.911,49.057,42.797,14.659,20.788,45.308,40.741,47.199
36.929,43.556,13.014,41.964,47.063,44.634,13.441,19.543,44.586,39.624,49.436
40.195,48.225,15.627,46.258,48.355,46.616,15.711,18.657,29.496,42.64,49.538
38.882,42.606,14.534,43.001,36.05,43.617,15.235,22.45,46.852,42.528,47.604
39.04,44.768,14.568,44.387,43.842,44.049,14.704,21.454,44.543,41.507,48.418
36.086,39.985,12.253,39.957,33.316,43.319,13.15,20.898,43.211,39.981,34.87
35.562,41.428,12.819,41.364,40.648,43.087,13.426,20.511,43.164,38.373,47.351


==> Figure/Result_figures/TN_WAV/Noise_1/Comp_205/CVS_noise1_comp1.dat <==
26.811,36.32,26.557,25.994,39.275,40.158,42.403,39.667,42.143
28.095,35.532,27.099,26.255,35.895,37.325,39.74,39.383,40.505
27.011,37.566,27.006,26.486,40.458,41.561,42.396,42.303,41.513
27.184,34.891,27.149,26.412,35.288,38.082,39.709,40.397,40.019
26.84,35.179,26.674,26.228,40.927,38.785,39.861,40.67,41.642
27.963,35.769,27.625,26.904,38.065,39.718,39.433,39.741,42.521
27.542,34.659,27.248,26.694,32.303,34.628,37.625,39.232,38.057
27.782,35.061,27.67,27.291,32.349,36.279,37.552,40.338,37.842
28.925,41.188,28.885,28.347,45.786,45.013,46.319,45.025,47.91
28.619,38.906,28.714,28.224,35.418,41.478,42.695,43.651,44.487


==> Figure/Result_figures/TN_WAV/Noise_1/Comp_205/CVS_noise1_comp1_LAMP.dat <==
43.536,36.32,26.637,25.994,39.275,40.158,42.403,39.667,42.143
33.467,35.532,28.037,26.255,35.895,37.325,39.74,39.383,40.505
43.283,37.566,27.763,26.486,40.458,41.561,42.396,42.303,41.513
39.219,34.891,27.646,26.412,35.288,38.082,39.709,40.397,40.019
38.645,35.179,27.115,26.228,40.927,38.785,39.861,40.67,41.642
39.478,35.769,28.932,26.904,38.065,39.718,39.433,39.741,42.521
30.734,34.659,28.526,26.694,32.303,34.628,37.625,39.232,38.057
32.771,35.061,28.326,27.291,32.349,36.279,37.552,40.338,37.842
47.186,41.188,29.798,28.347,45.786,45.013,46.319,45.025,47.91
41.862,38.906,30.783,28.224,35.418,41.478,42.695,43.651,44.487


==> Figure/Result_figures/TN_WAV/Noise_1/Comp_256/CVS_noise1_comp2.dat <==
27.144,35.866,26.724,26.041,41.902,40.429,47.689,45.877,45.044
31.24,36.343,27.652,26.342,39.164,38.726,38.692,41.92,41.728
27.293,38.502,27.17,26.585,42.661,43.06,43.74,43.215,43.075
29.158,37.379,27.525,26.621,35.636,38.967,40.614,43.007,43.069
26.984,36.551,26.745,26.242,39.72,39.307,41.565,42.585,40.957
31.572,37.231,28.157,27.108,37.986,41.179,40.236,42.447,43.328
28.327,35.74,27.736,26.806,38.679,36.628,37.968,41.709,42.507
28.19,37.052,28.068,27.478,36.053,38.696,38.778,41.24,38.838
29.281,42.955,29.166,28.548,46.807,46.953,46.747,47.24,48.574
29.092,41.116,29.073,28.395,43.793,42.898,43.172,44.981,45.266


==> Figure/Result_figures/TN_WAV/Noise_1/Comp_256/CVS_noise1_comp2_LAMP_GCOSAMP.dat <==
44.405,35.866,26.842,26.041,41.902,40.429,47.689,45.877,45.044
37.621,36.343,32.329,26.342,39.164,38.726,38.692,41.92,41.728
44.559,38.502,28.517,26.585,42.661,43.06,43.74,43.215,43.075
39.992,37.379,28.274,26.621,35.636,38.967,40.614,43.007,43.069
42.093,36.551,27.418,26.242,39.72,39.307,41.565,42.585,40.957
41.057,37.231,31.676,27.108,37.986,41.179,40.236,42.447,43.328
34.219,35.74,29.097,26.806,38.679,36.628,37.968,41.709,42.507
36.105,37.052,29.519,27.478,36.053,38.696,38.778,41.24,38.838
47.14,42.955,32.225,28.548,46.807,46.953,46.747,47.24,48.574
42.62,41.116,35.202,28.395,43.793,42.898,43.172,44.981,45.266


==> Figure/Result_figures/TN_WAV/Noise_1/Comp_308/CVS_noise1_comp3.dat <==
20.506,18.365,2.4621,4.3194,16.552,1.1574,1.1745,16.31,23.099,20.262,22.603
16.329,15.372,2.6613,13.466,15.152,1.9495,1.9881,13.992,19.231,16.223,16.271
19.046,19.096,2.9632,6.851,17.953,1.554,1.5998,17.688,18.727,20.227,19.935
18.193,16.521,2.6961,6.7901,19.068,2.6965,2.6758,14.257,16.787,18.873,19.725
18.477,17.428,2.715,4.6719,20.391,1.1732,1.1991,14.862,19.205,20.223,18.901
18.375,17.849,3.4155,11.746,17.07,1.59,1.5845,15.875,20.473,17.936,18.668
16.397,14.562,3.1929,9.6432,17.572,1.7669,1.8228,14.844,17.653,14.617,17.172
15.023,15.058,3.7041,8.1024,13.258,4.2171,4.2645,13.663,17.37,14.909,16.51
24.049,23.628,4.755,16.017,22.283,5.9418,6.0955,22.487,24.277,23.002,24.107
19.329,19.797,4.6925,17.636,18.724,5.112,5.2922,18.651,21.09,21.347,20.486


==> Figure/Result_figures/TN_WAV/Noise_1/Comp_308/CVS_noise1_comp3_LAMP_GCOSAMP.dat <==
44.323,40.372,28.381,26.523,40.613,42.426,44.567,47.22,47.16
40.284,38.053,37.527,26.722,39.214,39.433,40.39,42.42,43.292
44.289,41.749,30.912,27.024,42.014,43.158,43.107,46.067,42.788
42.935,38.318,30.851,26.757,43.13,40.582,42.254,43.353,40.848
44.285,38.924,28.733,26.776,44.452,41.489,42.538,43.588,43.267
41.998,39.936,35.807,27.477,41.131,41.91,42.436,43.336,44.534
38.678,38.905,33.704,27.254,41.634,38.623,40.458,42.207,41.714
38.971,37.724,32.164,27.765,37.319,39.119,39.084,42.025,41.431
47.064,46.548,40.078,28.816,46.344,47.689,48.11,48.528,48.338
45.408,42.712,41.697,28.754,42.786,43.858,43.391,45.189,45.151


==> Figure/Result_figures/TN_WAV/Noise_1/Comp_308/CVS_noise_ordered1_comp3.dat <==
20.506,18.365,2.4621,4.3194,16.552,12.48,20.262,1.1574,1.1745,16.31,23.099,23.159,23.529
16.329,15.372,2.6613,13.466,15.152,12.799,16.223,1.9495,1.9881,13.992,19.231,18.359,18.802
19.046,19.096,2.9632,6.851,17.953,14.094,20.227,1.554,1.5998,17.688,18.727,22.005,22.871
18.193,16.521,2.6961,6.7901,19.068,13.254,18.873,2.6965,2.6758,14.257,16.787,19.292,18.638
18.477,17.428,2.715,4.6719,20.391,12.967,20.223,1.1732,1.1991,14.862,19.205,19.527,19.899
18.375,17.849,3.4155,11.746,17.07,14.404,17.936,1.59,1.5845,15.875,20.473,19.275,19.857
16.397,14.562,3.1929,9.6432,17.572,10.301,14.617,1.7669,1.8228,14.844,17.653,18.146,18.132
15.023,15.058,3.7041,8.1024,13.258,11.931,14.909,4.2171,4.2645,13.663,17.37,17.964,18.233
24.049,23.628,4.755,16.017,22.283,18.506,23.002,5.9418,6.0955,22.487,24.277,24.467,26.23
19.329,19.797,4.6925,17.636,18.724,16.207,21.347,5.112,5.2922,18.651,21.09,21.128,22.276


==> Figure/Result_figures/TN_WAV/Noise_1/Comp_359/CVS_noise1_comp4.dat <==
33.251,43.171,28.283,26.768,42.3,45.002,49.647,49.256,49.522
36.966,41.83,31.309,26.931,39.431,39.444,42.34,43.078,43.653
28.943,44.847,28.007,27.232,42.918,44.138,45.381,47.096,41.305
36.469,41.241,29.672,27.147,45.049,41.782,43.862,44.732,44.879
30.014,41.873,27.925,26.944,44.408,41.166,43.721,44.635,41.449
38.146,41.582,30.27,27.699,43.039,42.434,42.976,43.938,44.667
35.21,38.476,30.434,27.425,41.858,38.435,40.635,43.415,39.205
29.646,39.159,28.836,28.056,38.208,39.981,39.576,43.01,43.633
31.941,48.156,30.009,29.098,46.117,48.527,48.623,50.444,50.646
30.809,44.316,29.772,28.977,44.441,44.368,44.317,46.473,47.048


==> Figure/Result_figures/TN_WAV/Noise_1/Comp_359/CVS_noise1_comp4_LAMP_GCOSAMP.dat <==
44.751,43.171,29.078,26.768,42.3,45.002,49.647,49.256,49.522
42.212,41.83,40.048,26.931,39.431,39.444,42.34,43.078,43.653
45.139,44.847,39.385,27.232,42.918,44.138,45.381,47.096,41.305
44.315,41.241,33.685,27.147,45.049,41.782,43.862,44.732,44.879
44.172,41.873,29.394,26.944,44.408,41.166,43.721,44.635,41.449
44.13,41.582,39.392,27.699,43.039,42.434,42.976,43.938,44.667
41.154,38.476,37.661,27.425,41.858,38.435,40.635,43.415,39.205
39.808,39.159,35.581,28.056,38.208,39.981,39.576,43.01,43.633
47.365,48.156,44.322,29.098,46.117,48.527,48.623,50.444,50.646
45.946,44.316,43.437,28.977,44.441,44.368,44.317,46.473,47.048


==> Figure/Result_figures/TN_WAV/Noise_1/Comp_410/CVS_noise1_comp5.dat <==
38.365,47.581,30.03,27.203,49.69,45.264,49.487,49.097,46.715
39.967,43.235,37.649,27.539,40.409,41.783,42.461,44.565,43.003
36.566,46.711,29.03,27.753,44.803,45.62,45.564,47.714,47.493
38.605,42.74,32.444,27.633,44.881,42.76,45.459,47.458,44.234
35.418,41.61,28.651,27.427,45.771,43.028,44.073,45.587,41.692
39.472,41.611,35.322,28.105,44.635,42.988,43.101,46.139,41.754
38.382,42.191,32.573,28.029,43.513,39.62,41.917,43.67,39.585
32.302,41.313,29.806,28.593,41.55,40.444,40.396,43.698,39.256
36.602,51.424,31.224,29.651,46.73,49.234,49.961,50.206,48.167
34.905,45.547,30.705,29.407,45.764,45.506,46.024,46.79,47.338


==> Figure/Result_figures/TN_WAV/Noise_1/Comp_410/CVS_noise1_comp5_LAMP_GCOSAMP.dat <==
44.691,47.581,30.162,27.203,49.69,45.264,49.487,49.097,46.715
44.329,43.235,42.076,27.539,40.409,41.783,42.461,44.565,43.003
45.144,46.711,42.32,27.753,44.803,45.62,45.564,47.714,47.493
44.523,42.74,38.841,27.633,44.881,42.76,45.459,47.458,44.234
44.708,41.61,34.379,27.427,45.771,43.028,44.073,45.587,41.692
43.839,41.611,41.213,28.105,44.635,42.988,43.101,46.139,41.754
42.436,42.191,40.541,28.029,43.513,39.62,41.917,43.67,39.585
39.701,41.313,39.649,28.593,41.55,40.444,40.396,43.698,39.256
47.359,51.424,45.821,29.651,46.73,49.234,49.961,50.206,48.167
46.579,45.547,45.135,29.407,45.764,45.506,46.024,46.79,47.338

